A Review of Innovation-Based Methods to Jointly Estimate Model and Observation Error Covariance Matrices in Ensemble Data Assimilation

Data assimilation combines forecasts from a numerical model with observations. Most of the current data assimilation algorithms consider the model and observation error terms as additive Gaussian noise, specified by their covariance matrices Q and R, respectively. These error covariances, and specifically their respective amplitudes, determine the weights given to the background (i.e., the model forecasts) and to the observations in the solution of data assimilation algorithms (i.e., the analysis). Consequently, Q and R matrices significantly impact the accuracy of the analysis. This review aims to present and to discuss, with a unified framework, different methods to jointly estimate the Q and R matrices using ensemble-based data assimilation techniques. Most of the methodologies developed to date use the innovations, defined as differences between the observations and the projection of the forecasts onto the observation space. These methodologies are based on two main statistical criteria: (i) the method of moments, in which the theoretical and empirical moments of the innovations are assumed to be equal, and (ii) methods that use the likelihood of the observations, themselves contained in the innovations. The reviewed methods assume that innovations are Gaussian random variables, although extension to other distributions is possible for likelihood-based methods. The methods also show some differences in terms of levels of complexity and applicability to high-dimensional systems. The conclusion of the review discusses the key challenges to further develop estimation methods for Q and R. These challenges include taking into account time-varying error covariances, using limited observational coverage, estimating additional deterministic error terms, or accounting for correlated noises.

==> README.txt <==
25 August 2014, Version 4.3.2
==================================
Files in the 
American Meteorological Society
LaTeX Package
==================================

You will be provided with a tarred, zipped LaTeX package containing 
17 files.

==================================
Basic Style File: ametsoc.cls. 

The file ametsoc.cls is the manuscript style file.  

Use \documentclass{ametsoc} for your .tex document to
generate a PDF that follows all AMS guidelines for submission and peer review.  

Use \documentclass[twocol]{ametsoc} for your .tex document
to generate a PDF that closely
follows the layout of an AMS journal page, including single spacing and two
columns.  This journal style PDF is only for the author's personal use, and
any papers submitted in this style will not be accepted.  

Always use \documentclass{ametsoc} 
when generating a PDF for submission to the AMS. 

==================================
Template:

template.tex is a file for the author to use when making his/her paper.

The file provides a basic blank template with some
section headings for authors to more easily enter their manuscript.

==================================
Sample .tex and .pdf files:

amspaper.tex, amspaper.pdf, figure01.pdf 

The file amspaper.tex contains the LaTeX code for the sample file.  
The resulting PDF can be seen in amspaper.pdf.

figure01.pdf is used for a sample illustration.

==================================
Sample Article:

Formal paper done in draft mode, in .tex, and then the resulting .pdf.
amssamp1.tex, amssamp1.pdf

Same paper using the [twocol] option, in .tex, and then the resulting .pdf.
amssamp2tex, amssamp2.pdf 

Sample figures
FigOne.pdf, FigTwo.pdf

==================================
Bibliography Files:

ametsoc2014.bst, database2014.bib, references.bib, and AMS_Refs.pdf  

ametsoc2014.bst is the bibliography style file. 

references.bib should be altered with your own bibliography information. 
 
database2014.bib is a second sample bibliographic database file, which includes
examples of many different references formatted in AMS style.

AMS_Refs.pdf explains AMS reference style and contains detailed examples. Reference list included within is obtained from database2014.bib.

==================================
Documention: 

Found in AMSDocs.pdf and in this file, readme.txt.

==================================
Help for Authors
==================================

For questions or problems related to submitting your LaTeX manuscript to the AMS, see the AMS LaTeX Submission Info web page:
http://www2.ametsoc.org/ams/index.cfm/publications/authors/journal-and-bams-authors/author-resources/latex-author-info/

or contact: latex@ametsoc.org


